Discovery of Candidate X-ray Jets in High-Redshift Quasars

We present Chandra X-ray observations of 14 radio-loud quasars at redshifts $3 < z < 4$, selected from a well-defined sample. All quasars are detected in the 0.5-7.0 keV energy band, and resolved X-ray features are detected in five of the objects at distances of 1-12" from the quasar core. The X-ray features are spatially coincident with known radio features for four of the five quasars. This indicates that these systems contain X-ray jets. X-ray fluxes and luminosities are measured, and jet-to-core X-ray flux ratios are estimated. The flux ratios are consistent with those observed for nearby jet systems, suggesting that the observed X-ray emission mechanism is independent of redshift. For quasars with undetected jets, an upper limit on the average X-ray jet intensity is estimated using a stacked image analysis. Emission spectra of the quasar cores are extracted and modeled to obtain best-fit photon indices, and an Fe K emission line is detected from one quasar in our sample. We compare X-ray spectral properties with optical and radio emission in the context of both our sample and other quasar surveys.

==> table4.txt <==
Title: Discovery of Candidate High-Redshift X-ray Jets in Quasars
Authors: B. Snios, D. A. Schwartz, A. Siemiginowska,  M. Sobolewska, M. Birkinshaw, C. C. Cheung, D.B. Gobeille, H. L. Marshall, G. Migliori, J. F. C. Wardle, and D. M. Worrall
Table: X-ray Morphological Analysis of Quasar Sample 
================================================================================
Byte-by-byte Description of file: table4.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 10  A10    ---      Object Name      Quasar identifier
  12- 13   I2    ---         Sector        Annulus sector 
  15- 17 F3.1   arcsec    Inner Radius     Inner annular radius of sector
  19- 22 F4.1   arcsec    Outer Radius     Outer annular radius of sector
  24- 25   I2   counts   Observed Counts   Observed 0.5-7.0 keV counts in sector 
  27- 30 F4.2   counts     PSF Counts      Mean 0.5-7.0 keV counts from simulated PSF in sector 
  32- 35 F4.2   counts     BKG Counts      0.5-7.0 keV counts from field background in sector 
  37- 43 F7.4    ---       Probability     Cumulative Poisson probability of detecting counts greater than observed counts (1)
--------------------------------------------------------------------------------
Note (1): A probability of 0.0000 indicates a value less than 0.0001
--------------------------------------------------------------------------------
J0801+4725  1 1.5  5.0  0 0.16 0.08 1.0000
J0801+4725  2 1.5  5.0  0 0.18 0.08 1.0000
J0801+4725  3 1.5  5.0  0 0.14 0.08 1.0000
J0801+4725  4 1.5  5.0  0 0.19 0.08 1.0000
J0801+4725  5 1.5  5.0  0 0.17 0.08 1.0000
J0801+4725  6 1.5  5.0  1 0.17 0.08 0.2263
J0801+4725  7 1.5  5.0  2 0.17 0.08 0.0269
J0801+4725  8 1.5  5.0  0 0.19 0.08 1.0000
J0801+4725  9 1.5  5.0  0 0.22 0.08 1.0000
J0801+4725 10 1.5  5.0  0 0.19 0.08 1.0000
J0801+4725 11 1.5  5.0  0 0.15 0.08 1.0000
J0801+4725 12 1.5  5.0  0 0.17 0.08 1.0000
J0805+6144  1 1.6  6.0  3 2.34 0.17 0.4601
J0805+6144  2 1.6  6.0  2 2.02 0.17 0.6437
J0805+6144  3 1.6  6.0  1 2.25 0.17 0.9111
J0805+6144  4 1.6  6.0  0 2.00 0.17 1.0000
J0805+6144  5 1.6  6.0  4 2.37 0.17 0.2526
J0805+6144  6 1.6  6.0  3 2.47 0.17 0.4928
J0805+6144  7 1.6  6.0  2 1.95 0.17 0.6277
J0805+6144  8 1.6  6.0  7 2.02 0.17 0.0073
J0805+6144  9 1.6  6.0  0 2.09 0.17 1.0000
J0805+6144 10 1.6  6.0  0 2.19 0.17 1.0000
J0805+6144 11 1.6  6.0  2 1.98 0.17 0.6337
J0805+6144 12 1.6  6.0  2 2.26 0.17 0.6993
J0833+0959  1 1.5 11.0  4 0.78 0.60 0.0511
J0833+0959  2 1.5 11.0  1 0.83 0.60 0.7605
J0833+0959  3 1.5 11.0  2 0.85 0.60 0.4264
J0833+0959  4 1.5 11.0  2 0.78 0.60 0.4018
J0833+0959  5 1.5 11.0  0 0.99 0.60 1.0000
J0833+0959  6 1.5 11.0  0 0.80 0.60 1.0000
J0833+0959  7 1.5 11.0  1 0.81 0.60 0.7567
J0833+0959  8 1.5 11.0  8 0.84 0.60 0.0000
J0833+0959  9 1.5 11.0  3 0.71 0.60 0.1462
J0833+0959 10 1.5 11.0  0 0.86 0.60 1.0000
J0833+0959 11 1.5 11.0  0 1.02 0.60 1.0000
J0833+0959 12 1.5 11.0  1 0.94 0.60 0.7853
J0909+0354  1 1.7  3.5  2 2.53 0.07 0.7339
J0909+0354  2 1.7  3.5  0 2.45 0.07 1.0000
J0909+0354  3 1.7  3.5 12 2.42 0.07 0.0000
J0909+0354  4 1.7  3.5  1 2.70 0.07 0.9377
J0909+0354  5 1.7  3.5  3 2.73 0.07 0.5321
J0909+0354  6 1.7  3.5  2 2.84 0.07 0.7873
J0909+0354  7 1.7  3.5  0 2.46 0.07 1.0000
J0909+0354  8 1.7  3.5  5 2.33 0.07 0.0963
J0909+0354  9 1.7  3.5  4 2.51 0.07 0.2616
J0909+0354 10 1.7  3.5  2 2.21 0.07 0.6663
J0909+0354 11 1.7  3.5  2 2.22 0.07 0.6678
J0909+0354 12 1.7  3.5  0 2.40 0.07 1.0000
J0933+2845  1 1.0  2.0  3 0.59 0.02 0.0239
J0933+2845  2 1.0  2.0  1 1.08 0.02 0.6673
J0933+2845  3 1.0  2.0  0 0.83 0.02 1.0000
J0933+2845  4 1.0  2.0  2 0.86 0.02 0.2193
J0933+2845  5 1.0  2.0  0 1.22 0.02 1.0000
J0933+2845  6 1.0  2.0  1 0.65 0.02 0.4841
J0933+2845  7 1.0  2.0  0 0.61 0.02 1.0000
J0933+2845  8 1.0  2.0  0 0.44 0.02 1.0000
J0933+2845  9 1.0  2.0  0 0.67 0.02 1.0000
J0933+2845 10 1.0  2.0  1 0.83 0.02 0.5712
J0933+2845 11 1.0  2.0  0 0.52 0.02 1.0000
J0933+2845 12 1.0  2.0  0 0.57 0.02 1.0000
J1016+2037  1 1.0  3.0  1 1.49 0.04 0.7823
J1016+2037  2 1.0  3.0  3 1.95 0.04 0.3200
J1016+2037  3 1.0  3.0  8 1.67 0.04 0.0004
J1016+2037  4 1.0  3.0  1 2.29 0.04 0.9025
J1016+2037  5 1.0  3.0  0 1.37 0.04 1.0000
J1016+2037  6 1.0  3.0  0 2.18 0.04 1.0000
J1016+2037  7 1.0  3.0  4 1.80 0.04 0.1153
J1016+2037  8 1.0  3.0  4 2.30 0.04 0.2075
J1016+2037  9 1.0  3.0  0 1.45 0.04 1.0000
J1016+2037 10 1.0  3.0  2 1.39 0.04 0.4190
J1016+2037 11 1.0  3.0  3 1.67 0.04 0.2434
J1016+2037 12 1.0  3.0  1 1.18 0.04 0.7046
J1128+2326  1 1.0  2.0  1 0.54 0.02 0.4257
J1128+2326  2 1.0  2.0  0 0.72 0.02 1.0000
J1128+2326  3 1.0  2.0  0 0.54 0.02 1.0000
J1128+2326  4 1.0  2.0  0 0.57 0.02 1.0000
J1128+2326  5 1.0  2.0  0 0.89 0.02 1.0000
J1128+2326  6 1.0  2.0  1 0.62 0.02 0.4714
J1128+2326  7 1.0  2.0  0 0.82 0.02 1.0000
J1128+2326  8 1.0  2.0  0 0.97 0.02 1.0000
J1128+2326  9 1.0  2.0  0 0.74 0.02 1.0000
J1128+2326 10 1.0  2.0  0 0.69 0.02 1.0000
J1128+2326 11 1.0  2.0  1 0.67 0.02 0.4948
J1128+2326 12 1.0  2.0  2 0.57 0.02 0.1186
J1223+5038  1 1.1  5.0  7 4.89 0.14 0.2419
J1223+5038  2 1.1  5.0  4 3.32 0.14 0.4535
J1223+5038  3 1.1  5.0  5 5.57 0.14 0.6746
J1223+5038  4 1.1  5.0  3 6.07 0.14 0.9466
J1223+5038  5 1.1  5.0  4 3.75 0.14 0.5438
J1223+5038  6 1.1  5.0  5 5.74 0.14 0.6978
J1223+5038  7 1.1  5.0  5 4.84 0.14 0.5556
J1223+5038  8 1.1  5.0  6 2.94 0.14 0.0920
J1223+5038  9 1.1  5.0  6 4.57 0.14 0.3332
J1223+5038 10 1.1  5.0  6 4.32 0.14 0.2894
J1223+5038 11 1.1  5.0  1 2.81 0.14 0.9476
J1223+5038 12 1.1  5.0  6 4.44 0.14 0.3108
J1405+0415  1 1.0  2.5  2 3.25 0.03 0.8388
J1405+0415  2 1.0  2.5  2 1.77 0.03 0.5374
J1405+0415  3 1.0  2.5  0 3.63 0.03 1.0000
J1405+0415  4 1.0  2.5  2 2.67 0.03 0.7506
J1405+0415  5 1.0  2.5  0 2.49 0.03 1.0000
J1405+0415  6 1.0  2.5  2 2.95 0.03 0.7974
J1405+0415  7 1.0  2.5  1 2.39 0.03 0.9110
J1405+0415  8 1.0  2.5  2 2.04 0.03 0.6123
J1405+0415  9 1.0  2.5  2 2.22 0.03 0.6565
J1405+0415 10 1.0  2.5  2 2.19 0.03 0.6508
J1405+0415 11 1.0  2.5  8 2.19 0.03 0.0021
J1405+0415 12 1.0  2.5  2 2.62 0.03 0.7417
J1435+5435  1 1.0  2.5  0 0.28 0.03 1.0000
J1435+5435  2 1.0  2.5  0 0.24 0.03 1.0000
J1435+5435  3 1.0  2.5  0 0.39 0.03 1.0000
J1435+5435  4 1.0  2.5  0 0.28 0.03 1.0000
J1435+5435  5 1.0  2.5  0 0.24 0.03 1.0000
J1435+5435  6 1.0  2.5  0 0.26 0.03 1.0000
J1435+5435  7 1.0  2.5  0 0.24 0.03 1.0000
J1435+5435  8 1.0  2.5  0 0.27 0.03 1.0000
J1435+5435  9 1.0  2.5  0 0.20 0.03 1.0000
J1435+5435 10 1.0  2.5  0 0.36 0.03 1.0000
J1435+5435 11 1.0  2.5  1 0.25 0.03 0.2384
J1435+5435 12 1.0  2.5  0 0.29 0.03 1.0000
J1610+1811  1 1.6  6.0  2 1.65 0.21 0.5567
J1610+1811  2 1.6  6.0  7 1.68 0.21 0.0033
J1610+1811  3 1.6  6.0  1 1.70 0.21 0.8526
J1610+1811  4 1.6  6.0  1 1.87 0.21 0.8749
J1610+1811  5 1.6  6.0  1 1.90 0.21 0.8790
J1610+1811  6 1.6  6.0  1 1.66 0.21 0.8463
J1610+1811  7 1.6  6.0  0 1.63 0.21 1.0000
J1610+1811  8 1.6  6.0  0 1.88 0.21 1.0000
J1610+1811  9 1.6  6.0  2 1.81 0.21 0.5992
J1610+1811 10 1.6  6.0  3 2.03 0.21 0.3889
J1610+1811 11 1.6  6.0  2 1.74 0.21 0.5808
J1610+1811 12 1.6  6.0  2 1.69 0.21 0.5661
J1616+0459  1 1.0  2.7  3 3.23 0.04 0.6357
J1616+0459  2 1.0  2.7  3 2.99 0.04 0.5833
J1616+0459  3 1.0  2.7  3 3.16 0.04 0.6197
J1616+0459  4 1.0  2.7  0 2.72 0.04 1.0000
J1616+0459  5 1.0  2.7  2 4.37 0.04 0.9343
J1616+0459  6 1.0  2.7  3 4.12 0.04 0.7851
J1616+0459  7 1.0  2.7  7 5.46 0.04 0.3143
J1616+0459  8 1.0  2.7  3 3.36 0.04 0.6598
J1616+0459  9 1.0  2.7  2 5.71 0.04 0.9785
J1616+0459 10 1.0  2.7  1 3.81 0.04 0.9787
J1616+0459 11 1.0  2.7  2 4.39 0.04 0.9356
J1616+0459 12 1.0  2.7  4 2.42 0.04 0.2336
J1655+1948  1 1.0  3.5  1 0.48 0.06 0.4209
J1655+1948  2 1.0  3.5  0 0.46 0.06 1.0000
J1655+1948  3 1.0  3.5  2 0.49 0.06 0.1071
J1655+1948  4 1.0  3.5  0 0.44 0.06 1.0000
J1655+1948  5 1.0  3.5  0 0.58 0.06 1.0000
J1655+1948  6 1.0  3.5  2 0.63 0.06 0.1519
J1655+1948  7 1.0  3.5  0 0.68 0.06 1.0000
J1655+1948  8 1.0  3.5  0 0.70 0.06 1.0000
J1655+1948  9 1.0  3.5  0 0.40 0.06 1.0000
J1655+1948 10 1.0  3.5  0 0.49 0.06 1.0000
J1655+1948 11 1.0  3.5  1 0.52 0.06 0.4421
J1655+1948 12 1.0  3.5  0 0.52 0.06 1.0000
J1655+3242  1 1.5  6.0  1 0.19 0.17 0.3013
J1655+3242  2 1.5  6.0  1 0.19 0.17 0.3013
J1655+3242  3 1.5  6.0  0 0.17 0.17 1.0000
J1655+3242  4 1.5  6.0  0 0.20 0.17 1.0000
J1655+3242  5 1.5  6.0  1 0.20 0.17 0.3113
J1655+3242  6 1.5  6.0  0 0.17 0.17 1.0000
J1655+3242  7 1.5  6.0  0 0.17 0.17 1.0000
J1655+3242  8 1.5  6.0  0 0.14 0.17 1.0000
J1655+3242  9 1.5  6.0  0 0.19 0.17 1.0000
J1655+3242 10 1.5  6.0  0 0.15 0.17 1.0000
J1655+3242 11 1.5  6.0  0 0.17 0.17 1.0000
J1655+3242 12 1.5  6.0  0 0.16 0.17 1.0000
